Exploring the linear space of Feynman integrals via generating functions

Deriving a comprehensive set of reduction rules for Feynman integrals has been a longstanding challenge. In this paper, we present a proposed solution to this problem utilizing generating functions of Feynman integrals. By establishing and solving differential equations of these generating functions, we are able to derive a system of reduction rules that effectively reduce any associated Feynman integrals to their bases. We illustrate this method through various examples and observe its potential value in numerous scenarios.

==> README.txt <==
./sunrise
  - x_diffeq:  differential equations(DEs) of generating functions(GFs) w.r.t x_i, refer to formula(19). The first element is the list of master integrals, the second element is the list of derivative variables and the third element is a list of DEs. 

  - x_recurrence_relation: recurrence relations to reduce Feynman integrals(FIs) with arbitrary rank and no dots.

  - eta_diffeq: DEs of GFs w.r.t eta_i, refer to formula(25).

  - eta_recurrence_relation: recurrence relations to reduce FIs with arbitrary dots and no rank.

./doublebox
  - all_scheme_diffeq: DEs of GFs using the all scheme, refer to formula(9).

  - fixed_direction_scheme_diffeq: DEs of GFs using the fixed direction scheme, where c_8 = 1 and c_9 = 2, refer to formula(11).

